Designing an Optimal LSST Deep Drilling Program for Cosmology with Type Ia Supernovae

The Vera C. Rubin Observatory's Legacy Survey of Space and Time is forecast to collect a large sample of Type Ia supernovae (SNe Ia) that could be instrumental in unveiling the nature of Dark Energy. The feat, however, requires measuring the two components of the Hubble diagram - distance modulus and redshift - with a high degree of accuracy. Distance is estimated from SNe Ia parameters extracted from light curve fits, where the average quality of light curves is primarily driven by survey parameters such as the cadence and the number of visits per band. An optimal observing strategy is thus critical for measuring cosmological parameters with high accuracy. We present in this paper a three-stage analysis aiming at quantifying the impact of the Deep Drilling (DD) strategy parameters on three critical aspects of the survey: the redshift completeness (originating from the Malmquist cosmological bias), the number of well-measured SNe Ia, and the cosmological measurements. Analyzing the current LSST survey simulations, we demonstrate that the current DD survey plans are characterized by a low completeness ($z~\sim$ 0.55-0.65), and irregular and low cadences (few days) that dramatically decrease the size of the well-measured SNe Ia sample. We then propose a modus operandi that provides the number of visits (per band) required to reach higher redshifts. The results of this approach are used to design a set of optimized DD surveys for SNe Ia cosmology. We show that most accurate cosmological measurements are achieved with Deep Rolling surveys characterized by a high cadence (one day), a rolling strategy (each field observed at least two seasons), and two sets of fields: ultra-deep ($z \gtrsim 0.8$) and deep ($z \gtrsim 0.6$) fields. We also demonstrate that a deterministic scheduler including a gap recovery mechanism is critical to achieve a high quality DD survey required for SNe Ia cosmology.

==> authors.csv <==
Lastname,Firstname,Email,Authorname,Contribution,JoinedAsBuilder,Affiliation,ORCID
Awan,Humna,awan@physics.rutgers.edu,H.~Awan,"Participated in (and led some) discussions on DD survey optimization, especially in regards to translational (and rotational) dithering of observations. Provided detailed comments on the paper during CWR, which hopefully strengthens the paper and makes its key takeaways clearer. Contributed to the general optimization of survey sims via Builder work.",False,"University of Michigan, 500 S State St, Ann Arbor, MI 48109, USA",
Hook,Isobel,i.hook@lancaster.ac.uk,I.~Hook,"general paper discussion/suggestions. Acted as internal reviewer, where comments led to several improvements. e.g. clarification of the underlying metric of success used in this paper (section 7). ",False,"Lancaster University, Lancaster United Kingdom LA1 4YB, United Kingdom",
Jha,Saurabh,saurabh@physics.rutgers.edu,S.~Jha,"general paper discussion/suggestions, working-group review, builder",False,"Department of Physics and Astronomy, Rutgers University, Piscataway, NJ 08854, USA",
Lochner,Michelle,dr.michelle.lochner@gmail.com,M.~Lochner,"minor editing contributions, builder",False,"University of the Western Cape, Robert Sobukwe Rd, Bellville, Cape Town, 7535, South Africa, South Africa",
Sanchez,Bruno,bruno.sanchez@duke.edu,B.~Sanchez,"general discussions, SNWG co-convener",False,"Duke University, Durham, NC 27708, USA",
Scolnic,Daniel,dan.scolnic@gmail.com,D.~Scolnic,"Internal reviewer, led Observing Strategy Working Group.",False,"Duke University, Durham, NC 27708, USA",
Sullivan,Mark,m.sullivan@soton.ac.uk,M.~Sullivan,"General paper discussion/suggestions. Internal reviewer during review process, providing significant/detailed comments which led to several changes in the paper.",False,"University of Southampton, University Rd, Southampton SO17 1BJ, United Kingdom",
Yoachim,Peter,yoachim@uw.edu,P.~Yoachim,"observing strategy simulations",False,"University of Washington, 4333 Brooklyn Ave NE, Seattle, WA 98105, USA",
Gris,Philippe,philippe.gris@clermont.in2p3.fr,P.~Gris,"conceptualization,software,analysis,writing",False,"LPC-IN2P3, Clermont-Ferand, France",
Regnault,Nicolas,nicolas.regnault@lpnhe.in2p3.fr,N.~Regnault,"conceptualization,analysis,writing",False,"LPNHE/IN2P3, LPNHE, (CNRS/IN2P3, Sorbonne Universit\'e, Paris Diderot), Laboratoire de Physique Nucl\'eaire et de Hautes \'En-ergies, F-75005, Paris, France",
